Catsteroseismology: Survey-based Analysis of Purr-mode Oscillations Suggests Inner Lives of Cats are Unknowable

Catsteroseismology, or asterocatsmology, is an unexplored area of observational and theoretical research that proposes to use purr-mode oscillations to study the much-beloved but poorly-understood species Felis catus. In this work, we conduct a survey to measure fundamental purrameters of cats and relate them to their purr-modes. Relations between these fundamental cat purrameters, which include physical (eg. size, cuddliness) and personality (eg. aggression, intelligence) traits, and purr-modes can help probe their inner lives and emotions. We find that while purr characteristics tentatively trend with several physical and personality traits, more data is required to better constrain these relationships and infer the direct predictive power of personality on purr-modes, or vice versa.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
